Exploring the Benefits of Tokenization of Discrete Acoustic Units

Tokenization algorithms that merge the units of a base vocabulary into larger, variable-rate units have become standard in natural language processing tasks. This idea, however, has been mostly overlooked when the vocabulary consists of phonemes or Discrete Acoustic Units (DAUs), an audio-based representation that is playing an increasingly important role due to the success of discrete language-modeling techniques. In this paper, we showcase the advantages of tokenization of phonetic units and of DAUs on three prediction tasks: grapheme-to-phoneme, grapheme-to-DAUs, and unsupervised speech generation using DAU language modeling. We demonstrate that tokenization yields significant improvements in terms of performance, as well as training and inference speed, across all three tasks. We also offer theoretical insights to provide some explanation for the superior performance observed.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template provides many useful features.

Files included:

LaTeX
-----

INTERSPEECH2024.cls - defines the INTERSPEECH2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided. Authors must refer to the above PDFs for full instructions and manuscript specifications.

template_msword_for_review.docx - a template for double-blind review, with author names & affiliations redacted

template_msword_camera_ready.docx - a template for publication, with author names & affiliations revealed
